Gain suppression study on LGADs at the CENPA tandem accelerator

Low-Gain Avalanche Detectors (LGADs) are a type of thin silicon detector with a highly doped gain layer that provides moderate internal signal amplification. One recent challenge in the use of LGADs, studied by several research groups, is the gain suppression mechanism for large localized charge deposits. Using the CENPA Tandem accelerator at the University of Washington, the response of the LGADs to MeV-range energy deposits from a proton beam was studied. Two LGAD prototypes and a PIN diode were characterized, and the gain of the devices was determined as a function of bias voltage, incidence beam angle and proton energy. This study was conducted in the scope of the PIONEER experiment, an experiment proposed at the Paul Scherrer Institute to perform high-precision measurements of rare pion decays. %At the center of the experiment, a high-granularity active target (ATAR) will stop the pion and characterize its decay. A range of deposited charge from Minimum Ionizing Particle (MIP, few 10s of KeV) from positrons to several MeV from the stopping pions/muons is expected in PIONEER; the detection and separation of close-by hits in such a wide dynamic range will be a main challenge of the experiment. To achieve this goal, the gain suppression mechanism has to be understood fully.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty




==> reviewer_comments.txt <==
Ms. Ref. No.:  NIMA_PROCEEDINGS-D-24-00045
Title: Gain suppression study on LGADs at the CENPA tandem accelerator
Nuclear Inst. and Methods in Physics Research, A

Dear Dr. Mazza,

I have received the reviewers' comments on your paper that are appended below. They have advised that your manuscript requires a revision before it can be reconsidered for publication. 

If you decide to revise the work, you must submit a list of changes or a rebuttal against each point raised when you submit the revised manuscript. Revisions that do not address reviewer comments point-by-point will not be considered. 

The revision should be submitted by
Apr 17, 2024

With best regards,
William A. Barletta, PhD
Overseeing Editor
Nuclear Inst. and Methods in Physics Research, A
Your username is: simone.michele.mazza@cern.ch

------------------------------------ NIMA AUTHOR NOTES  ---------------------

1.      To submit a revision, please go to https://www.editorialmanager.com/nima_proceedings/default.aspx click "login" underneath the journal title banner.  You may then type in your user name/password and click "Author Login." Your user name is:   Your username is: simone.michele.mazza@cern.ch . 

2.      IMPORTANT:  While submitting the revised manuscript, please double check the author names provided in the submission so that authorship related changes are made in the revision stage. Any authorship-related change after acceptance will involve approval from co-authors and respective editor handling the submission and this may cause a significant delay in publishing your manuscript.

3.      Data statement: To foster transparency, we encourage you to state the availability of your data in your submission. This may be a requirement of your funding body or institution. If your data is unavailable to access or unsuitable to post, you will have the opportunity to indicate why during the submission process, for example by stating that the research data is confidential. The statement will appear with your published article on ScienceDirect. For more information, visit the Data Statement page.


---------------------------------------------
For further assistance, please visit our customer support site at https://service.elsevier.com/app/home/supporthub/publishing/#authors . Here you can search for solutions on a range of topics, find answers to frequently asked questions and learn more about EM via interactive tutorials. You will also find our 24/7 support contact details should you need any further assistance from one of our customer support representatives.


Reviewers' comments:

Dear authors,

We have received the reviewers' comments on your paper (appended below). The reviewers have advised that your manuscript requires a revision before it can be reconsidered for publication. 

If you decide to revise the work, please submit a list of changes or a rebuttal against each point raised when you submit the revised manuscript. Revisions that do not address reviewer comments point-by-point will not be considered. 

The revision should be submitted within 21 days.

With best regards,
Luise Poley
Guest Editor



Reviewer #1: Dear Simone Mazza,

Your recent NIM A proceedings submission on a set of LGAD measurements is very clear and well written, and is a pleasure to read.

I have a very small number of comments which I outline below, but these are all minor issues. For simplicity, I have split the comments in the ones related to content, and language issues.

> Thanks a lot for your comments; they will be addressed in-line

Regards.

Content:
Line 16: " like the ATLAS and CMS experiments ": As these experiments have been running for a few years, I think it would be clearer if you state that this is for the HL-LHC upgrades of these experiments.
> timing layer upgrade for HL-LHC specified in the text

Line 68: Do you attribute the early breakdown to the vacuum environment, or any other issues? Maybe this could be made clearer.
> we're not sure what was causing the premature breakdown, we suspect it's the vacuum environment but we don't have clear proof. During laboratory testing with a low vacuum chamber we did not observe this behavior. The sensor went back to behave normally when we re-tested them in laboratory a few months later. We added a few sentences to clarify this.

Fig. 5a: It looks like there is only a placeholder for both axis labels, so the true labels (presumably gain vs. bias) are missing.
> The plot is now fixed

Ref [2]: Is this a thesis? Or a journal article, where the journal name is missing? This should be clearer, maybe add a link, or the journal,  .
> apologies, the reference was very old and without details, it is now fixed

Ref [6]: As above: what is this? This REF needs more details.
> somehow the bibliography style do not work well with arxiv paper, we substituted it with a journal peer-reviewed paper

Language/Typos/Style:
Line 56: "beta particles from 90SR source "  ->   "beta particles from a 90SR source " 
> fixed

Footnote on page 3: Ghz -> GHz
> fixed

Line 63: "A list of the devices characteristics "  ->  "A list of the devices' characteristics " (or maybe simply "device characteristics")
> fixed

Line 70: " different beam energy "  -> " different beam energies "
> fixed


Reviewer #2: The article treats the gain suppression in LGAD and tests it through low-energy protons.
The subject is of relevant interest to the community.
However, the treatment of the subject and its exposure is rough and needs more work before publication.
In particular, jargon language need to be polished to make the document available to a broader audience.

> Thanks a lot for your comments, they will be addressed in line. We tried to remove most of the Jargon.

Detailed comments:

LL.30-31: running the device at higher gain - the device can be operated at high bias, which translates into higher gain. Only an experienced reader knows the connection between gain and bias voltage in LGAD sensors, which needs to be made clear in the text.
> we added a clarifying sentence in the text ...the sensor gain (which is proportional to the applied bias voltage)...

LL.55-59: Not all beta particles are equivalent to MIP. Is this the case in the present study? All used beta particles have been selected to be as MIPs. If this is the case, please make it explicit.
> it was clarified in the text: The reference data for beta particles from a $^{90}$Sr source was taken in the SCIPP laboratories with identical sensors and readout boards; the energy of the Sr90 electron is in the minimum ionizing range (MIP)

L.66: sensor gain - but in the table BV is reported. Please also report the gain in the case of a MIP.
> we added the gain range in the table (geometry is now reported in the caption to make space for it)

LL.71-72: It is useful, for sake of understanding, to report the stopping power and the range of protons in silicon relative to the two used energies.
> The values have been added in the text

L76: qualitative - Please explain. Does it means relative to 1?
> This effect is not perfectly reproduced by simulation, therefore, it is not possible to quote the TCAD results as realistic. However, they do offer a qualitative representation of the effect dependence on deposited charge and starting sensor gain for 1MIP deposition. We reworded the text and the plot caption to make it clearer.

LL.77-78: It is worth making more explicit that for the active thickness of sensors under test, the most probable value of the collected charge is around 0.5 fC. Also, add a reference.
> the text was changed to make it more explicit and a reference was added

L.79: between - Is it really 'between' or just '160 and 260 MIPs' depending on the proton momentum?
> 'between' was wrong and was substituted with 'around'

Fig.2 (b): It is impossible to distinguish the markers. Please fix them. Also, yellow and green markers are the same. Please differentiate.
> The plot was updated with the suggestions

LL.88-90: The definition of rise and fall times is not clear. In particular, 'voltage maximum and time values' sounds meaningless. Please fix.
> it is now more clear in the text

L.91: Same as above.
> it is now more clear in the text

LL.92-94: The signal is expected to be negative. Please explain how it is made positive.
> The pulses are inverted for convenience, as most results in previous papers show a positive trend with bias voltage for Pmax, area, etc. It is now clearly stated in the text.

L.99: identical running conditions - Do they include bias? If not, running conditions are not identical.
> the running condition do in fact partly include bias. The PIN performance does not depend on the bias voltage after drift velocity saturation, and the collected charge is the same even before saturation (the pulse is different, though). The PIN was operated at 200V which corresponds to saturated drift velocity, and at 30V which corresponds to nonsaturated drift velocity. The actual bias voltage applied to the bulk of the sensor for an LGAD has to be corrected for the voltage necessary to deplete the gain layer, which is roughly 45V for HPK 3.1 and 60V for HPK 3.2. So, ~80V for HPK3.1 corresponds to ~30V for the PIN. The PIN was operated at 30V to test the response with non-saturated drift velocity and 200V to test the response with saturated drift velocity. In both cases, the collected charge is the same, so the gain can be calculated using either data point. It is now clearly stated in the text

L.103: two voltages - What voltage values? Is it possible to specify?
> the voltages are now mentioned in the text

Fig.4: with Sr-90 beta particles - Add . If 'with Sr-90 beta particles' are selected as MIPs, specify it in the caption.
> It is now specified

Fig.5 (a): Add axis titles.
It is difficult to understand why the gain appears so similar at all tested energies and angles.
> The figure is now fixed. This is the effect of large gain suppression for high initial gain. All points look similar because of the scale set from the MIP data.

LL.125-126: base gain - What is the base gain?
> specified as "initial gain" and it's specified that is the gain for 1 MIP deposition

L.138: a higher initial gain - What is the initial gain? Is it the gain for 1 MIP or the gain at the same bias voltage?
> it's now specified that is the gain for 1 MIP deposition

L.145: high - higher?
> fixed

L.146: to saturate the drift velocity. - What is the minimum bias voltage necessary to saturate the drift velocity for the sensors under test? It may be worth to specify it.
> specified

Bibliography
Please fix it and make it more uniform.
Some references cite only the first authors, while some cite them all.
> it is now the same for all
[2] misses reference to the journal.
> fixed
[1] and [8] are articles from the same journal but named differently.
> fixed
[11] and [13] same as above.
> fixed
[9] is the only reference with ISSN.
> fixed
[11] is the only reference with the month.
> fixed
